Client-Based Control Channel Analysis for Connectivity Estimation in LTE Networks

Advanced Cyber-Physical Systems aim for the balancing of restricted local resources of deeply embedded systems with cloud-based resources depending on the availability of network connectivity: in case of excellent connectivity, the offloading of large amounts of data can be more efficient than the local processing on a resource-constraint platform, while this latter solution is preferred in case of limited connectivity. This paper proposes a Client-Based Control Channel Analysis for Connectivity Estimation (C3ACE), a new passive probing mechanism to enable the client-side to estimate the connection quality of 4G networks in range. The results show that by observing and analyzing the control traffic in real-time, the number of active user equipment in a cell can be determined with surprising accuracy (with errors well below 10e-6). The specific challenge addressed in this paper lies in a dedicated filtering and validation of the DCI (Downlink Control Information). In a subsequent step the data rates to be expected can be estimated in order to enable decision about the choice of network and the timing of the data offloading to the cloud. The proposed methods have been implemented and validated leveraging the SDR OpenAirInterface, a real-life LTE network and a distributed load generator producing a scalable network traffic by a number of LTE User Equipment.

==> figures/by50-500ms.txt <==
   0.0000000e+00   0.0000000e+00
   5.0000000e+01   2.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   2.0000000e+02   1.0000000e+00
   2.5000000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00
   3.5000000e+02   1.0000000e+00
   4.0000000e+02   1.0000000e+00
   4.5000000e+02   1.0000000e+00
   5.0000000e+02   0.0000000e+00
   5.5000000e+02   0.0000000e+00
   6.0000000e+02   0.0000000e+00
   6.5000000e+02   0.0000000e+00
   7.0000000e+02   0.0000000e+00
   7.5000000e+02   0.0000000e+00
   8.0000000e+02   0.0000000e+00
   8.5000000e+02   0.0000000e+00
   9.0000000e+02   0.0000000e+00
   9.5000000e+02   0.0000000e+00
   1.0000000e+03   0.0000000e+00
   1.0500000e+03   0.0000000e+00
   1.1000000e+03   0.0000000e+00
   1.1500000e+03   0.0000000e+00
   1.2000000e+03   0.0000000e+00
   1.2500000e+03   0.0000000e+00
   1.3000000e+03   0.0000000e+00
   1.3500000e+03   0.0000000e+00
   1.4000000e+03   0.0000000e+00
   1.4500000e+03   1.0000000e+00
   1.5000000e+03   0.0000000e+00
   1.5500000e+03   0.0000000e+00
   1.6000000e+03   0.0000000e+00
   1.6500000e+03   2.0000000e+00
   1.7000000e+03   0.0000000e+00
   1.7500000e+03   0.0000000e+00
   1.8000000e+03   1.0000000e+00
   1.8500000e+03   0.0000000e+00
   1.9000000e+03   0.0000000e+00
   1.9500000e+03   0.0000000e+00
   2.0000000e+03   0.0000000e+00
   2.0500000e+03   0.0000000e+00
   2.1000000e+03   0.0000000e+00
   2.1500000e+03   0.0000000e+00
   2.2000000e+03   0.0000000e+00
   2.2500000e+03   0.0000000e+00
   2.3000000e+03   0.0000000e+00
   2.3500000e+03   2.0000000e+00
   2.4000000e+03   0.0000000e+00
   2.4500000e+03   0.0000000e+00
   2.5000000e+03   1.0000000e+00
   2.5500000e+03   0.0000000e+00
   2.6000000e+03   0.0000000e+00
   2.6500000e+03   0.0000000e+00
   2.7000000e+03   2.0000000e+00
   2.7500000e+03   0.0000000e+00
   2.8000000e+03   0.0000000e+00
   2.8500000e+03   0.0000000e+00
   2.9000000e+03   0.0000000e+00
   2.9500000e+03   0.0000000e+00
   3.0000000e+03   0.0000000e+00
   3.0500000e+03   0.0000000e+00
   3.1000000e+03   0.0000000e+00
   3.1500000e+03   0.0000000e+00
   3.2000000e+03   0.0000000e+00
   3.2500000e+03   0.0000000e+00
   3.3000000e+03   0.0000000e+00
   3.3500000e+03   0.0000000e+00
   3.4000000e+03   1.0000000e+00
   3.4500000e+03   0.0000000e+00
   3.5000000e+03   0.0000000e+00
   3.5500000e+03   0.0000000e+00
   3.6000000e+03   0.0000000e+00
   3.6500000e+03   0.0000000e+00
   3.7000000e+03   0.0000000e+00
   3.7500000e+03   0.0000000e+00
   3.8000000e+03   0.0000000e+00
   3.8500000e+03   0.0000000e+00
   3.9000000e+03   1.0000000e+00
   3.9500000e+03   0.0000000e+00
   4.0000000e+03   0.0000000e+00
   4.0500000e+03   0.0000000e+00
   4.1000000e+03   0.0000000e+00
   4.1500000e+03   0.0000000e+00
   4.2000000e+03   0.0000000e+00
   4.2500000e+03   0.0000000e+00
   4.3000000e+03   0.0000000e+00
   4.3500000e+03   1.0000000e+00
   4.4000000e+03   0.0000000e+00
   4.4500000e+03   0.0000000e+00
   4.5000000e+03   1.0000000e+00
   4.5500000e+03   0.0000000e+00
   4.6000000e+03   0.0000000e+00
   4.6500000e+03   0.0000000e+00
   4.7000000e+03   0.0000000e+00
   4.7500000e+03   0.0000000e+00
   4.8000000e+03   0.0000000e+00
   4.8500000e+03   0.0000000e+00
   4.9000000e+03   0.0000000e+00
   4.9500000e+03   0.0000000e+00
   5.0000000e+03   0.0000000e+00
   5.0500000e+03   0.0000000e+00
   5.1000000e+03   0.0000000e+00
   5.1500000e+03   0.0000000e+00
   5.2000000e+03   0.0000000e+00
   5.2500000e+03   0.0000000e+00
   5.3000000e+03   0.0000000e+00
   5.3500000e+03   2.0000000e+00
   5.4000000e+03   2.0000000e+00
   5.4500000e+03   0.0000000e+00
   5.5000000e+03   0.0000000e+00
   5.5500000e+03   1.0000000e+00
   5.6000000e+03   2.0000000e+00
   5.6500000e+03   0.0000000e+00
   5.7000000e+03   1.0000000e+00
   5.7500000e+03   0.0000000e+00
   5.8000000e+03   0.0000000e+00
   5.8500000e+03   0.0000000e+00
   5.9000000e+03   0.0000000e+00
   5.9080000e+03   0.0000000e+00
   5.9090000e+03   5.0000000e+00
   5.9500000e+03   0.0000000e+00
   6.0000000e+03   0.0000000e+00
   6.0500000e+03   0.0000000e+00
   6.1000000e+03   1.0000000e+00
   6.1500000e+03   0.0000000e+00
   6.2000000e+03   0.0000000e+00
   6.2500000e+03   0.0000000e+00
   6.3000000e+03   0.0000000e+00
   6.3500000e+03   2.0000000e+00
   6.4000000e+03   0.0000000e+00
   6.4500000e+03   1.0000000e+00
   6.5000000e+03   1.0000000e+00
   6.5500000e+03   0.0000000e+00
   6.6000000e+03   0.0000000e+00
   6.6500000e+03   1.0000000e+00
   6.7000000e+03   0.0000000e+00
   6.7500000e+03   0.0000000e+00
   6.8000000e+03   0.0000000e+00
   6.8500000e+03   0.0000000e+00
   6.9000000e+03   0.0000000e+00
   6.9500000e+03   0.0000000e+00
   7.0000000e+03   0.0000000e+00
   7.0500000e+03   0.0000000e+00
   7.1000000e+03   0.0000000e+00
   7.1500000e+03   0.0000000e+00
   7.2000000e+03   0.0000000e+00
   7.2500000e+03   0.0000000e+00
   7.3000000e+03   1.0000000e+00
   7.3500000e+03   0.0000000e+00
   7.4000000e+03   0.0000000e+00
   7.4500000e+03   0.0000000e+00
   7.5000000e+03   0.0000000e+00
   7.5500000e+03   1.0000000e+00
   7.6000000e+03   0.0000000e+00
   7.6500000e+03   0.0000000e+00
   7.7000000e+03   1.0000000e+00
   7.7500000e+03   0.0000000e+00
   7.8000000e+03   0.0000000e+00
   7.8500000e+03   0.0000000e+00
   7.9000000e+03   1.0000000e+00
   7.9500000e+03   0.0000000e+00
   8.0000000e+03   0.0000000e+00
   8.0500000e+03   0.0000000e+00
   8.1000000e+03   0.0000000e+00
   8.1500000e+03   0.0000000e+00
   8.2000000e+03   0.0000000e+00
   8.2500000e+03   0.0000000e+00
   8.3000000e+03   0.0000000e+00
   8.3500000e+03   1.0000000e+00
   8.4000000e+03   0.0000000e+00
   8.4500000e+03   0.0000000e+00
   8.5000000e+03   0.0000000e+00
   8.5500000e+03   0.0000000e+00
   8.6000000e+03   1.0000000e+00
   8.6500000e+03   0.0000000e+00
   8.7000000e+03   0.0000000e+00
   8.7500000e+03   0.0000000e+00
   8.8000000e+03   0.0000000e+00
   8.8500000e+03   0.0000000e+00
   8.9000000e+03   0.0000000e+00
   8.9500000e+03   0.0000000e+00
   9.0000000e+03   0.0000000e+00
   9.0500000e+03   1.0000000e+00
   9.1000000e+03   0.0000000e+00
   9.1500000e+03   0.0000000e+00
   9.2000000e+03   0.0000000e+00
   9.2500000e+03   0.0000000e+00
   9.3000000e+03   0.0000000e+00
   9.3500000e+03   0.0000000e+00
   9.4000000e+03   1.0000000e+00
   9.4500000e+03   1.0000000e+00
   9.5000000e+03   0.0000000e+00
   9.5500000e+03   0.0000000e+00
   9.6000000e+03   1.0000000e+00
   9.6500000e+03   0.0000000e+00
   9.7000000e+03   0.0000000e+00
   9.7500000e+03   0.0000000e+00
   9.8000000e+03   0.0000000e+00
   9.8500000e+03   0.0000000e+00
   9.9000000e+03   0.0000000e+00
   9.9500000e+03   0.0000000e+00
   1.0000000e+04   0.0000000e+00
   1.0050000e+04   0.0000000e+00
   1.0100000e+04   1.0000000e+00
   1.0150000e+04   0.0000000e+00
   1.0200000e+04   0.0000000e+00
   1.0250000e+04   1.0000000e+00
   1.0300000e+04   0.0000000e+00
   1.0350000e+04   1.0000000e+00
   1.0400000e+04   0.0000000e+00
   1.0450000e+04   0.0000000e+00
   1.0500000e+04   1.0000000e+00
   1.0550000e+04   0.0000000e+00
   1.0600000e+04   0.0000000e+00
   1.0650000e+04   0.0000000e+00
   1.0700000e+04   1.0000000e+00
   1.0750000e+04   1.0000000e+00
   1.0800000e+04   0.0000000e+00
   1.0850000e+04   0.0000000e+00
   1.0900000e+04   0.0000000e+00
   1.0950000e+04   0.0000000e+00
   1.1000000e+04   0.0000000e+00
   1.1050000e+04   1.0000000e+00
   1.1100000e+04   0.0000000e+00
   1.1150000e+04   0.0000000e+00
   1.1200000e+04   0.0000000e+00
   1.1250000e+04   0.0000000e+00
   1.1300000e+04   0.0000000e+00
   1.1350000e+04   0.0000000e+00
   1.1400000e+04   0.0000000e+00
   1.1450000e+04   0.0000000e+00
   1.1500000e+04   0.0000000e+00
   1.1550000e+04   0.0000000e+00
   1.1600000e+04   0.0000000e+00
   1.1650000e+04   1.0000000e+00
   1.1700000e+04   0.0000000e+00
   1.1750000e+04   0.0000000e+00
   1.1800000e+04   0.0000000e+00
   1.1850000e+04   1.0000000e+00
   1.1900000e+04   1.0000000e+00
   1.1950000e+04   0.0000000e+00
   1.2000000e+04   0.0000000e+00
   1.2050000e+04   0.0000000e+00
   1.2100000e+04   0.0000000e+00
   1.2150000e+04   0.0000000e+00
   1.2200000e+04   0.0000000e+00
   1.2250000e+04   0.0000000e+00
   1.2300000e+04   0.0000000e+00
   1.2350000e+04   0.0000000e+00
   1.2400000e+04   0.0000000e+00
   1.2450000e+04   0.0000000e+00
   1.2500000e+04   0.0000000e+00
   1.2550000e+04   0.0000000e+00
   1.2600000e+04   0.0000000e+00
   1.2650000e+04   0.0000000e+00
   1.2700000e+04   0.0000000e+00
   1.2750000e+04   0.0000000e+00
   1.2800000e+04   2.0000000e+00
   1.2850000e+04   0.0000000e+00
   1.2900000e+04   0.0000000e+00
   1.2950000e+04   0.0000000e+00
   1.3000000e+04   0.0000000e+00
   1.3050000e+04   1.0000000e+00
   1.3100000e+04   1.0000000e+00
   1.3150000e+04   0.0000000e+00
   1.3200000e+04   0.0000000e+00
   1.3250000e+04   0.0000000e+00
   1.3300000e+04   0.0000000e+00
   1.3350000e+04   0.0000000e+00
   1.3400000e+04   0.0000000e+00
   1.3450000e+04   0.0000000e+00
   1.3500000e+04   0.0000000e+00
   1.3550000e+04   0.0000000e+00
   1.3600000e+04   0.0000000e+00
   1.3650000e+04   0.0000000e+00
   1.3700000e+04   0.0000000e+00
   1.3750000e+04   0.0000000e+00
   1.3800000e+04   0.0000000e+00
   1.3850000e+04   1.0000000e+00
   1.3900000e+04   0.0000000e+00
   1.3950000e+04   0.0000000e+00
   1.4000000e+04   0.0000000e+00
   1.4050000e+04   1.0000000e+00
   1.4100000e+04   0.0000000e+00
   1.4150000e+04   2.0000000e+00
   1.4200000e+04   0.0000000e+00
   1.4250000e+04   0.0000000e+00
   1.4300000e+04   0.0000000e+00
   1.4350000e+04   0.0000000e+00
   1.4400000e+04   0.0000000e+00
   1.4450000e+04   0.0000000e+00
   1.4500000e+04   0.0000000e+00
   1.4550000e+04   0.0000000e+00
   1.4600000e+04   1.0000000e+00
   1.4650000e+04   0.0000000e+00
   1.4700000e+04   0.0000000e+00
   1.4750000e+04   0.0000000e+00
   1.4800000e+04   1.0000000e+00
   1.4850000e+04   0.0000000e+00
   1.4900000e+04   0.0000000e+00
   1.4950000e+04   1.0000000e+00
   1.5000000e+04   1.0000000e+00
   1.5050000e+04   0.0000000e+00
   1.5100000e+04   1.0000000e+00
   1.5150000e+04   0.0000000e+00
   1.5200000e+04   0.0000000e+00
   1.5250000e+04   0.0000000e+00
   1.5300000e+04   0.0000000e+00
   1.5350000e+04   0.0000000e+00
   1.5400000e+04   0.0000000e+00
   1.5450000e+04   0.0000000e+00
   1.5500000e+04   0.0000000e+00
   1.5550000e+04   1.0000000e+00
   1.5600000e+04   2.0000000e+00
   1.5650000e+04   1.0000000e+00
   1.5700000e+04   0.0000000e+00
   1.5750000e+04   0.0000000e+00
   1.5800000e+04   0.0000000e+00
   1.5850000e+04   1.0000000e+00
   1.5900000e+04   0.0000000e+00
   1.5950000e+04   0.0000000e+00
   1.6000000e+04   0.0000000e+00
   1.6050000e+04   0.0000000e+00
   1.6100000e+04   0.0000000e+00
   1.6150000e+04   0.0000000e+00
   1.6200000e+04   1.0000000e+00
   1.6250000e+04   0.0000000e+00
   1.6300000e+04   1.0000000e+00
   1.6350000e+04   0.0000000e+00
   1.6400000e+04   0.0000000e+00
   1.6450000e+04   0.0000000e+00
   1.6500000e+04   1.0000000e+00
   1.6550000e+04   0.0000000e+00
   1.6600000e+04   0.0000000e+00
   1.6650000e+04   0.0000000e+00
   1.6700000e+04   0.0000000e+00
   1.6750000e+04   0.0000000e+00
   1.6800000e+04   1.0000000e+00
   1.6850000e+04   0.0000000e+00
   1.6900000e+04   0.0000000e+00
   1.6950000e+04   0.0000000e+00
   1.7000000e+04   0.0000000e+00
   1.7050000e+04   0.0000000e+00
   1.7100000e+04   0.0000000e+00
   1.7150000e+04   0.0000000e+00
   1.7200000e+04   0.0000000e+00
   1.7250000e+04   0.0000000e+00
   1.7300000e+04   0.0000000e+00
   1.7350000e+04   0.0000000e+00
   1.7400000e+04   0.0000000e+00
   1.7450000e+04   0.0000000e+00
   1.7500000e+04   0.0000000e+00
   1.7550000e+04   0.0000000e+00
   1.7600000e+04   0.0000000e+00
   1.7650000e+04   0.0000000e+00
   1.7700000e+04   0.0000000e+00
   1.7750000e+04   0.0000000e+00
   1.7800000e+04   0.0000000e+00
   1.7850000e+04   0.0000000e+00
   1.7900000e+04   0.0000000e+00
   1.7950000e+04   0.0000000e+00
   1.8000000e+04   0.0000000e+00
   1.8050000e+04   1.0000000e+00
   1.8100000e+04   0.0000000e+00
   1.8150000e+04   0.0000000e+00
   1.8200000e+04   2.0000000e+00
   1.8250000e+04   0.0000000e+00
   1.8300000e+04   0.0000000e+00
   1.8350000e+04   0.0000000e+00
   1.8400000e+04   0.0000000e+00
   1.8450000e+04   1.0000000e+00
   1.8500000e+04   0.0000000e+00
   1.8550000e+04   0.0000000e+00
   1.8600000e+04   0.0000000e+00
   1.8650000e+04   1.0000000e+00
   1.8700000e+04   0.0000000e+00
   1.8750000e+04   0.0000000e+00
   1.8800000e+04   0.0000000e+00
   1.8850000e+04   0.0000000e+00
   1.8900000e+04   0.0000000e+00
   1.8950000e+04   0.0000000e+00
   1.9000000e+04   0.0000000e+00
   1.9050000e+04   0.0000000e+00
   1.9100000e+04   0.0000000e+00
   1.9150000e+04   0.0000000e+00
   1.9200000e+04   0.0000000e+00
   1.9250000e+04   0.0000000e+00
   1.9300000e+04   0.0000000e+00
   1.9350000e+04   1.0000000e+00
   1.9400000e+04   0.0000000e+00
   1.9450000e+04   0.0000000e+00
   1.9500000e+04   0.0000000e+00
   1.9550000e+04   0.0000000e+00
   1.9600000e+04   0.0000000e+00
   1.9650000e+04   0.0000000e+00
   1.9700000e+04   0.0000000e+00
   1.9750000e+04   0.0000000e+00
   1.9800000e+04   0.0000000e+00
   1.9850000e+04   0.0000000e+00
   1.9900000e+04   0.0000000e+00
   1.9950000e+04   1.0000000e+00
   2.0000000e+04   0.0000000e+00
   2.0050000e+04   0.0000000e+00
   2.0100000e+04   0.0000000e+00
   2.0150000e+04   0.0000000e+00
   2.0200000e+04   0.0000000e+00
   2.0250000e+04   1.0000000e+00
   2.0300000e+04   1.0000000e+00
   2.0350000e+04   1.0000000e+00
   2.0400000e+04   0.0000000e+00
   2.0450000e+04   1.0000000e+00
   2.0500000e+04   0.0000000e+00
   2.0550000e+04   0.0000000e+00
   2.0600000e+04   2.0000000e+00
   2.0650000e+04   1.0000000e+00
   2.0700000e+04   0.0000000e+00
   2.0750000e+04   0.0000000e+00
   2.0800000e+04   0.0000000e+00
   2.0850000e+04   0.0000000e+00
   2.0900000e+04   2.0000000e+00
   2.0950000e+04   0.0000000e+00
   2.1000000e+04   0.0000000e+00
   2.1050000e+04   2.0000000e+00
   2.1100000e+04   0.0000000e+00
   2.1150000e+04   0.0000000e+00
   2.1200000e+04   0.0000000e+00
   2.1250000e+04   0.0000000e+00
   2.1300000e+04   0.0000000e+00
   2.1350000e+04   0.0000000e+00
   2.1400000e+04   1.0000000e+00
   2.1450000e+04   0.0000000e+00
   2.1500000e+04   0.0000000e+00
   2.1550000e+04   0.0000000e+00
   2.1600000e+04   0.0000000e+00
   2.1650000e+04   0.0000000e+00
   2.1700000e+04   0.0000000e+00
   2.1750000e+04   0.0000000e+00
   2.1800000e+04   0.0000000e+00
   2.1850000e+04   0.0000000e+00
   2.1900000e+04   0.0000000e+00
   2.1950000e+04   0.0000000e+00
   2.2000000e+04   2.0000000e+00
   2.2050000e+04   0.0000000e+00
   2.2100000e+04   0.0000000e+00
   2.2150000e+04   0.0000000e+00
   2.2200000e+04   0.0000000e+00
   2.2250000e+04   0.0000000e+00
   2.2300000e+04   1.0000000e+00
   2.2350000e+04   0.0000000e+00
   2.2400000e+04   0.0000000e+00
   2.2450000e+04   1.0000000e+00
   2.2500000e+04   0.0000000e+00
   2.2550000e+04   0.0000000e+00
   2.2600000e+04   0.0000000e+00
   2.2650000e+04   0.0000000e+00
   2.2700000e+04   0.0000000e+00
   2.2750000e+04   0.0000000e+00
   2.2800000e+04   0.0000000e+00
   2.2850000e+04   0.0000000e+00
   2.2900000e+04   0.0000000e+00
   2.2950000e+04   1.0000000e+00
   2.3000000e+04   1.0000000e+00
   2.3050000e+04   0.0000000e+00
   2.3100000e+04   0.0000000e+00
   2.3150000e+04   0.0000000e+00
   2.3200000e+04   0.0000000e+00
   2.3250000e+04   0.0000000e+00
   2.3300000e+04   0.0000000e+00
   2.3350000e+04   0.0000000e+00
   2.3400000e+04   1.0000000e+00
   2.3450000e+04   0.0000000e+00
   2.3500000e+04   0.0000000e+00
   2.3550000e+04   1.0000000e+00
   2.3600000e+04   0.0000000e+00
   2.3650000e+04   0.0000000e+00
   2.3700000e+04   0.0000000e+00
   2.3750000e+04   0.0000000e+00
   2.3800000e+04   0.0000000e+00
   2.3850000e+04   0.0000000e+00
   2.3900000e+04   0.0000000e+00
   2.3950000e+04   0.0000000e+00
   2.4000000e+04   0.0000000e+00
   2.4050000e+04   1.0000000e+00
   2.4100000e+04   1.0000000e+00
   2.4150000e+04   0.0000000e+00
   2.4200000e+04   0.0000000e+00
   2.4250000e+04   0.0000000e+00
   2.4300000e+04   0.0000000e+00
   2.4350000e+04   0.0000000e+00
   2.4400000e+04   2.0000000e+00
   2.4450000e+04   0.0000000e+00
   2.4500000e+04   0.0000000e+00
   2.4550000e+04   1.0000000e+00
   2.4600000e+04   1.0000000e+00
   2.4650000e+04   0.0000000e+00
   2.4700000e+04   1.0000000e+00
   2.4750000e+04   2.0000000e+00
   2.4800000e+04   0.0000000e+00
   2.4850000e+04   0.0000000e+00
   2.4900000e+04   0.0000000e+00
   2.4950000e+04   1.0000000e+00
   2.5000000e+04   1.0000000e+00
   2.5050000e+04   0.0000000e+00
   2.5100000e+04   0.0000000e+00
   2.5150000e+04   0.0000000e+00
   2.5200000e+04   2.0000000e+00
   2.5250000e+04   0.0000000e+00
   2.5300000e+04   2.0000000e+00
   2.5350000e+04   0.0000000e+00
   2.5400000e+04   0.0000000e+00
   2.5450000e+04   0.0000000e+00
   2.5500000e+04   1.0000000e+00
   2.5550000e+04   0.0000000e+00
   2.5600000e+04   0.0000000e+00
   2.5650000e+04   1.0000000e+00
   2.5700000e+04   1.0000000e+00
   2.5750000e+04   0.0000000e+00
   2.5800000e+04   0.0000000e+00
   2.5850000e+04   0.0000000e+00
   2.5900000e+04   0.0000000e+00
   2.5950000e+04   0.0000000e+00
   2.6000000e+04   0.0000000e+00
   2.6050000e+04   2.0000000e+00
   2.6100000e+04   0.0000000e+00
   2.6150000e+04   0.0000000e+00
   2.6200000e+04   1.0000000e+00
   2.6250000e+04   0.0000000e+00
   2.6300000e+04   1.0000000e+00
   2.6350000e+04   0.0000000e+00
   2.6400000e+04   0.0000000e+00
   2.6450000e+04   0.0000000e+00
   2.6500000e+04   0.0000000e+00
   2.6550000e+04   0.0000000e+00
   2.6600000e+04   0.0000000e+00
   2.6650000e+04   0.0000000e+00
   2.6700000e+04   0.0000000e+00
   2.6750000e+04   0.0000000e+00
   2.6800000e+04   0.0000000e+00
   2.6850000e+04   0.0000000e+00
   2.6900000e+04   0.0000000e+00
   2.6950000e+04   0.0000000e+00
   2.7000000e+04   0.0000000e+00
   2.7050000e+04   0.0000000e+00
   2.7100000e+04   0.0000000e+00
   2.7150000e+04   1.0000000e+00
   2.7200000e+04   1.0000000e+00
   2.7250000e+04   0.0000000e+00
   2.7300000e+04   1.0000000e+00
   2.7350000e+04   0.0000000e+00
   2.7400000e+04   0.0000000e+00
   2.7450000e+04   0.0000000e+00
   2.7500000e+04   0.0000000e+00
   2.7550000e+04   0.0000000e+00
   2.7600000e+04   0.0000000e+00
   2.7650000e+04   0.0000000e+00
   2.7700000e+04   0.0000000e+00
   2.7750000e+04   0.0000000e+00
   2.7800000e+04   0.0000000e+00
   2.7850000e+04   0.0000000e+00
   2.7900000e+04   1.0000000e+00
   2.7950000e+04   0.0000000e+00
   2.8000000e+04   1.0000000e+00
   2.8050000e+04   0.0000000e+00
   2.8100000e+04   0.0000000e+00
   2.8150000e+04   0.0000000e+00
   2.8200000e+04   0.0000000e+00
   2.8250000e+04   0.0000000e+00
   2.8300000e+04   0.0000000e+00
   2.8350000e+04   0.0000000e+00
   2.8400000e+04   0.0000000e+00
   2.8450000e+04   0.0000000e+00
   2.8500000e+04   0.0000000e+00
   2.8550000e+04   0.0000000e+00
   2.8600000e+04   0.0000000e+00
   2.8650000e+04   0.0000000e+00
   2.8700000e+04   5.0000000e+00
   2.8700000e+04   5.0000000e+00
   2.8750000e+04   0.0000000e+00
   2.8800000e+04   1.0000000e+00
   2.8850000e+04   0.0000000e+00
   2.8900000e+04   0.0000000e+00
   2.8950000e+04   1.0000000e+00
   2.9000000e+04   0.0000000e+00
   2.9050000e+04   0.0000000e+00
   2.9100000e+04   0.0000000e+00
   2.9150000e+04   0.0000000e+00
   2.9200000e+04   0.0000000e+00
   2.9250000e+04   0.0000000e+00
   2.9300000e+04   0.0000000e+00
   2.9350000e+04   0.0000000e+00
   2.9400000e+04   0.0000000e+00
   2.9450000e+04   0.0000000e+00
   2.9500000e+04   0.0000000e+00
   2.9550000e+04   0.0000000e+00
   2.9600000e+04   0.0000000e+00
   2.9650000e+04   1.0000000e+00
   2.9700000e+04   2.0000000e+00
   2.9750000e+04   0.0000000e+00
   2.9800000e+04   0.0000000e+00
   2.9850000e+04   0.0000000e+00
   2.9900000e+04   0.0000000e+00
   2.9950000e+04   0.0000000e+00
   3.0000000e+04   0.0000000e+00
   3.0050000e+04   0.0000000e+00
   3.0100000e+04   0.0000000e+00
   3.0150000e+04   0.0000000e+00
   3.0200000e+04   0.0000000e+00
   3.0250000e+04   0.0000000e+00
   3.0300000e+04   0.0000000e+00
   3.0350000e+04   0.0000000e+00
   3.0400000e+04   0.0000000e+00
   3.0450000e+04   0.0000000e+00
   3.0500000e+04   1.0000000e+00
   3.0550000e+04   1.0000000e+00
   3.0600000e+04   1.0000000e+00
   3.0650000e+04   1.0000000e+00
   3.0700000e+04   1.0000000e+00
   3.0750000e+04   1.0000000e+00
   3.0800000e+04   0.0000000e+00
   3.0850000e+04   0.0000000e+00
   3.0900000e+04   0.0000000e+00
   3.0950000e+04   0.0000000e+00
   3.1000000e+04   0.0000000e+00
   3.1050000e+04   1.0000000e+00
   3.1100000e+04   0.0000000e+00
   3.1150000e+04   0.0000000e+00
   3.1200000e+04   0.0000000e+00
   3.1250000e+04   0.0000000e+00
   3.1300000e+04   0.0000000e+00
   3.1350000e+04   0.0000000e+00
   3.1400000e+04   1.0000000e+00
   3.1450000e+04   0.0000000e+00
   3.1500000e+04   0.0000000e+00
   3.1550000e+04   1.0000000e+00
   3.1600000e+04   0.0000000e+00
   3.1650000e+04   1.0000000e+00
   3.1700000e+04   1.0000000e+00
   3.1750000e+04   0.0000000e+00
   3.1800000e+04   1.0000000e+00
   3.1850000e+04   0.0000000e+00
   3.1900000e+04   0.0000000e+00
   3.1950000e+04   1.0000000e+00
   3.2000000e+04   1.0000000e+00
   3.2050000e+04   0.0000000e+00
   3.2100000e+04   0.0000000e+00
   3.2150000e+04   0.0000000e+00
   3.2200000e+04   0.0000000e+00
   3.2250000e+04   0.0000000e+00
   3.2300000e+04   1.0000000e+00
   3.2350000e+04   0.0000000e+00
   3.2400000e+04   1.0000000e+00
   3.2450000e+04   0.0000000e+00
   3.2458000e+04   0.0000000e+00
   3.2500000e+04   0.0000000e+00
   3.2550000e+04   0.0000000e+00
   3.2600000e+04   1.0000000e+00
   3.2650000e+04   0.0000000e+00
   3.2700000e+04   0.0000000e+00
   3.2750000e+04   0.0000000e+00
   3.2800000e+04   2.0000000e+00
   3.2850000e+04   0.0000000e+00
   3.2900000e+04   0.0000000e+00
   3.2950000e+04   4.0000000e+00
   3.3000000e+04   0.0000000e+00
   3.3050000e+04   0.0000000e+00
   3.3100000e+04   0.0000000e+00
   3.3150000e+04   0.0000000e+00
   3.3200000e+04   0.0000000e+00
   3.3250000e+04   0.0000000e+00
   3.3300000e+04   0.0000000e+00
   3.3350000e+04   1.0000000e+00
   3.3400000e+04   1.0000000e+00
   3.3450000e+04   2.0000000e+00
   3.3500000e+04   1.0000000e+00
   3.3550000e+04   0.0000000e+00
   3.3600000e+04   0.0000000e+00
   3.3650000e+04   0.0000000e+00
   3.3700000e+04   0.0000000e+00
   3.3750000e+04   0.0000000e+00
   3.3800000e+04   0.0000000e+00
   3.3850000e+04   1.0000000e+00
   3.3900000e+04   0.0000000e+00
   3.3950000e+04   0.0000000e+00
   3.4000000e+04   0.0000000e+00
   3.4050000e+04   1.0000000e+00
   3.4100000e+04   1.0000000e+00
   3.4150000e+04   0.0000000e+00
   3.4200000e+04   0.0000000e+00
   3.4250000e+04   1.0000000e+00
   3.4300000e+04   0.0000000e+00
   3.4350000e+04   1.0000000e+00
   3.4400000e+04   1.0000000e+00
   3.4450000e+04   0.0000000e+00
   3.4500000e+04   0.0000000e+00
   3.4550000e+04   2.0000000e+00
   3.4600000e+04   0.0000000e+00
   3.4650000e+04   0.0000000e+00
   3.4700000e+04   0.0000000e+00
   3.4750000e+04   0.0000000e+00
   3.4800000e+04   0.0000000e+00
   3.4850000e+04   0.0000000e+00
   3.4900000e+04   0.0000000e+00
   3.4950000e+04   0.0000000e+00
   3.5000000e+04   0.0000000e+00
   3.5050000e+04   0.0000000e+00
   3.5100000e+04   0.0000000e+00
   3.5150000e+04   0.0000000e+00
   3.5200000e+04   1.0000000e+00
   3.5250000e+04   2.0000000e+00
   3.5300000e+04   0.0000000e+00
   3.5350000e+04   0.0000000e+00
   3.5400000e+04   0.0000000e+00
   3.5450000e+04   0.0000000e+00
   3.5500000e+04   0.0000000e+00
   3.5550000e+04   0.0000000e+00
   3.5600000e+04   0.0000000e+00
   3.5650000e+04   2.0000000e+00
   3.5700000e+04   2.0000000e+00
   3.5750000e+04   0.0000000e+00
   3.5800000e+04   0.0000000e+00
   3.5850000e+04   0.0000000e+00
   3.5900000e+04   0.0000000e+00
   3.5950000e+04   0.0000000e+00
   3.6000000e+04   0.0000000e+00
   3.6050000e+04   0.0000000e+00
   3.6100000e+04   0.0000000e+00
   3.6150000e+04   0.0000000e+00
   3.6200000e+04   0.0000000e+00
   3.6250000e+04   0.0000000e+00
   3.6300000e+04   0.0000000e+00
   3.6350000e+04   0.0000000e+00
   3.6400000e+04   0.0000000e+00
   3.6450000e+04   0.0000000e+00
   3.6500000e+04   1.0000000e+00
   3.6550000e+04   0.0000000e+00
   3.6600000e+04   0.0000000e+00
   3.6650000e+04   0.0000000e+00
   3.6700000e+04   0.0000000e+00
   3.6750000e+04   0.0000000e+00
   3.6800000e+04   0.0000000e+00
   3.6850000e+04   0.0000000e+00
   3.6900000e+04   0.0000000e+00
   3.6950000e+04   0.0000000e+00
   3.7000000e+04   0.0000000e+00
   3.7050000e+04   0.0000000e+00
   3.7100000e+04   0.0000000e+00
   3.7150000e+04   0.0000000e+00
   3.7200000e+04   0.0000000e+00
   3.7250000e+04   0.0000000e+00
   3.7300000e+04   0.0000000e+00
   3.7350000e+04   0.0000000e+00
   3.7400000e+04   0.0000000e+00
   3.7450000e+04   0.0000000e+00
   3.7500000e+04   1.0000000e+00
   3.7550000e+04   0.0000000e+00
   3.7600000e+04   0.0000000e+00
   3.7650000e+04   0.0000000e+00
   3.7700000e+04   0.0000000e+00
   3.7750000e+04   0.0000000e+00
   3.7800000e+04   0.0000000e+00
   3.7850000e+04   0.0000000e+00
   3.7900000e+04   0.0000000e+00
   3.7950000e+04   1.0000000e+00
   3.8000000e+04   0.0000000e+00
   3.8050000e+04   0.0000000e+00
   3.8100000e+04   0.0000000e+00
   3.8150000e+04   2.0000000e+00
   3.8200000e+04   0.0000000e+00
   3.8250000e+04   0.0000000e+00
   3.8300000e+04   0.0000000e+00
   3.8350000e+04   0.0000000e+00
   3.8400000e+04   0.0000000e+00
   3.8450000e+04   0.0000000e+00
   3.8500000e+04   0.0000000e+00
   3.8550000e+04   0.0000000e+00
   3.8600000e+04   1.0000000e+00
   3.8650000e+04   0.0000000e+00
   3.8700000e+04   0.0000000e+00
   3.8750000e+04   0.0000000e+00
   3.8800000e+04   0.0000000e+00
   3.8850000e+04   0.0000000e+00
   3.8900000e+04   0.0000000e+00
   3.8950000e+04   3.0000000e+00
   3.9000000e+04   1.0000000e+00
   3.9050000e+04   0.0000000e+00
   3.9100000e+04   0.0000000e+00
   3.9150000e+04   0.0000000e+00
   3.9200000e+04   0.0000000e+00
   3.9250000e+04   0.0000000e+00
   3.9300000e+04   0.0000000e+00
   3.9350000e+04   0.0000000e+00
   3.9400000e+04   0.0000000e+00
   3.9450000e+04   0.0000000e+00
   3.9500000e+04   0.0000000e+00
   3.9550000e+04   0.0000000e+00
   3.9600000e+04   0.0000000e+00
   3.9650000e+04   2.0000000e+00
   3.9700000e+04   1.0000000e+00
   3.9750000e+04   0.0000000e+00
   3.9800000e+04   3.0000000e+00
   3.9850000e+04   0.0000000e+00
   3.9900000e+04   0.0000000e+00
   3.9950000e+04   0.0000000e+00
   4.0000000e+04   0.0000000e+00
   4.0050000e+04   0.0000000e+00
   4.0100000e+04   0.0000000e+00
   4.0150000e+04   0.0000000e+00
   4.0200000e+04   0.0000000e+00
   4.0250000e+04   0.0000000e+00
   4.0300000e+04   0.0000000e+00
   4.0350000e+04   0.0000000e+00
   4.0400000e+04   1.0000000e+00
   4.0450000e+04   0.0000000e+00
   4.0500000e+04   0.0000000e+00
   4.0550000e+04   0.0000000e+00
   4.0600000e+04   0.0000000e+00
   4.0650000e+04   0.0000000e+00
   4.0700000e+04   0.0000000e+00
   4.0750000e+04   0.0000000e+00
   4.0800000e+04   1.0000000e+00
   4.0850000e+04   1.0000000e+00
   4.0900000e+04   1.0000000e+00
   4.0950000e+04   0.0000000e+00
   4.1000000e+04   0.0000000e+00
   4.1050000e+04   0.0000000e+00
   4.1100000e+04   0.0000000e+00
   4.1150000e+04   0.0000000e+00
   4.1200000e+04   1.0000000e+00
   4.1250000e+04   0.0000000e+00
   4.1300000e+04   0.0000000e+00
   4.1350000e+04   1.0000000e+00
   4.1400000e+04   0.0000000e+00
   4.1450000e+04   0.0000000e+00
   4.1500000e+04   0.0000000e+00
   4.1550000e+04   0.0000000e+00
   4.1600000e+04   0.0000000e+00
   4.1650000e+04   0.0000000e+00
   4.1700000e+04   0.0000000e+00
   4.1750000e+04   0.0000000e+00
   4.1800000e+04   0.0000000e+00
   4.1850000e+04   0.0000000e+00
   4.1900000e+04   0.0000000e+00
   4.1950000e+04   0.0000000e+00
   4.2000000e+04   0.0000000e+00
   4.2050000e+04   0.0000000e+00
   4.2100000e+04   0.0000000e+00
   4.2150000e+04   2.0000000e+00
   4.2200000e+04   0.0000000e+00
   4.2250000e+04   0.0000000e+00
   4.2300000e+04   0.0000000e+00
   4.2350000e+04   0.0000000e+00
   4.2400000e+04   2.0000000e+00
   4.2450000e+04   1.0000000e+00
   4.2500000e+04   0.0000000e+00
   4.2550000e+04   0.0000000e+00
   4.2600000e+04   0.0000000e+00
   4.2650000e+04   0.0000000e+00
   4.2700000e+04   0.0000000e+00
   4.2750000e+04   0.0000000e+00
   4.2800000e+04   0.0000000e+00
   4.2850000e+04   0.0000000e+00
   4.2900000e+04   0.0000000e+00
   4.2950000e+04   1.0000000e+00
   4.3000000e+04   0.0000000e+00
   4.3050000e+04   0.0000000e+00
   4.3100000e+04   0.0000000e+00
   4.3150000e+04   0.0000000e+00
   4.3200000e+04   1.0000000e+00
   4.3250000e+04   1.0000000e+00
   4.3300000e+04   0.0000000e+00
   4.3350000e+04   0.0000000e+00
   4.3400000e+04   0.0000000e+00
   4.3450000e+04   0.0000000e+00
   4.3500000e+04   0.0000000e+00
   4.3550000e+04   0.0000000e+00
   4.3600000e+04   0.0000000e+00
   4.3650000e+04   0.0000000e+00
   4.3700000e+04   0.0000000e+00
   4.3750000e+04   0.0000000e+00
   4.3800000e+04   0.0000000e+00
   4.3850000e+04   0.0000000e+00
   4.3900000e+04   1.0000000e+00
   4.3950000e+04   0.0000000e+00
   4.4000000e+04   0.0000000e+00
   4.4050000e+04   0.0000000e+00
   4.4100000e+04   0.0000000e+00
   4.4150000e+04   0.0000000e+00
   4.4200000e+04   0.0000000e+00
   4.4250000e+04   0.0000000e+00
   4.4300000e+04   0.0000000e+00
   4.4350000e+04   0.0000000e+00
   4.4400000e+04   0.0000000e+00
   4.4450000e+04   1.0000000e+00
   4.4500000e+04   0.0000000e+00
   4.4550000e+04   0.0000000e+00
   4.4600000e+04   0.0000000e+00
   4.4650000e+04   0.0000000e+00
   4.4700000e+04   0.0000000e+00
   4.4750000e+04   0.0000000e+00
   4.4800000e+04   0.0000000e+00
   4.4850000e+04   0.0000000e+00
   4.4900000e+04   0.0000000e+00
   4.4950000e+04   0.0000000e+00
   4.5000000e+04   0.0000000e+00
   4.5050000e+04   0.0000000e+00
   4.5100000e+04   0.0000000e+00
   4.5150000e+04   1.0000000e+00
   4.5200000e+04   1.0000000e+00
   4.5250000e+04   0.0000000e+00
   4.5300000e+04   0.0000000e+00
   4.5350000e+04   0.0000000e+00
   4.5400000e+04   0.0000000e+00
   4.5450000e+04   0.0000000e+00
   4.5500000e+04   0.0000000e+00
   4.5550000e+04   0.0000000e+00
   4.5600000e+04   0.0000000e+00
   4.5650000e+04   0.0000000e+00
   4.5700000e+04   0.0000000e+00
   4.5750000e+04   0.0000000e+00
   4.5800000e+04   0.0000000e+00
   4.5850000e+04   1.0000000e+00
   4.5900000e+04   1.0000000e+00
   4.5950000e+04   0.0000000e+00
   4.6000000e+04   0.0000000e+00
   4.6050000e+04   0.0000000e+00
   4.6100000e+04   0.0000000e+00
   4.6150000e+04   0.0000000e+00
   4.6200000e+04   0.0000000e+00
   4.6250000e+04   0.0000000e+00
   4.6300000e+04   0.0000000e+00
   4.6350000e+04   0.0000000e+00
   4.6400000e+04   1.0000000e+00
   4.6450000e+04   0.0000000e+00
   4.6500000e+04   0.0000000e+00
   4.6550000e+04   0.0000000e+00
   4.6600000e+04   0.0000000e+00
   4.6650000e+04   0.0000000e+00
   4.6700000e+04   0.0000000e+00
   4.6750000e+04   0.0000000e+00
   4.6800000e+04   0.0000000e+00
   4.6850000e+04   0.0000000e+00
   4.6900000e+04   0.0000000e+00
   4.6950000e+04   0.0000000e+00
   4.7000000e+04   0.0000000e+00
   4.7050000e+04   1.0000000e+00
   4.7100000e+04   0.0000000e+00
   4.7150000e+04   0.0000000e+00
   4.7200000e+04   1.0000000e+00
   4.7250000e+04   0.0000000e+00
   4.7300000e+04   1.0000000e+00
   4.7350000e+04   0.0000000e+00
   4.7400000e+04   0.0000000e+00
   4.7450000e+04   0.0000000e+00
   4.7500000e+04   0.0000000e+00
   4.7550000e+04   0.0000000e+00
   4.7600000e+04   0.0000000e+00
   4.7650000e+04   0.0000000e+00
   4.7700000e+04   0.0000000e+00
   4.7750000e+04   0.0000000e+00
   4.7800000e+04   0.0000000e+00
   4.7850000e+04   0.0000000e+00
   4.7900000e+04   0.0000000e+00
   4.7950000e+04   0.0000000e+00
   4.8000000e+04   1.0000000e+00
   4.8050000e+04   0.0000000e+00
   4.8100000e+04   0.0000000e+00
   4.8150000e+04   2.0000000e+00
   4.8200000e+04   0.0000000e+00
   4.8250000e+04   1.0000000e+00
   4.8300000e+04   0.0000000e+00
   4.8350000e+04   2.0000000e+00
   4.8400000e+04   0.0000000e+00
   4.8450000e+04   2.0000000e+00
   4.8489000e+04   0.0000000e+00
   4.8490000e+04   5.0000000e+00
   4.8500000e+04   0.0000000e+00
   4.8550000e+04   0.0000000e+00
   4.8600000e+04   0.0000000e+00
   4.8650000e+04   0.0000000e+00
   4.8700000e+04   0.0000000e+00
   4.8750000e+04   0.0000000e+00
   4.8800000e+04   0.0000000e+00
   4.8850000e+04   0.0000000e+00
   4.8900000e+04   0.0000000e+00
   4.8950000e+04   0.0000000e+00
   4.9000000e+04   0.0000000e+00
   4.9050000e+04   1.0000000e+00
   4.9100000e+04   0.0000000e+00
   4.9150000e+04   0.0000000e+00
   4.9200000e+04   0.0000000e+00
   4.9250000e+04   1.0000000e+00
   4.9300000e+04   0.0000000e+00
   4.9350000e+04   0.0000000e+00
   4.9400000e+04   0.0000000e+00
   4.9450000e+04   0.0000000e+00
   4.9500000e+04   0.0000000e+00
   4.9550000e+04   1.0000000e+00
   4.9600000e+04   0.0000000e+00
   4.9650000e+04   0.0000000e+00
   4.9700000e+04   0.0000000e+00
   4.9750000e+04   0.0000000e+00
   4.9800000e+04   0.0000000e+00
   4.9850000e+04   0.0000000e+00
   4.9900000e+04   0.0000000e+00
   4.9950000e+04   0.0000000e+00
   5.0000000e+04   0.0000000e+00
   5.0050000e+04   1.0000000e+00
   5.0100000e+04   0.0000000e+00
   5.0150000e+04   0.0000000e+00
   5.0200000e+04   0.0000000e+00
   5.0250000e+04   0.0000000e+00
   5.0300000e+04   0.0000000e+00
   5.0350000e+04   0.0000000e+00
   5.0400000e+04   1.0000000e+00
   5.0450000e+04   0.0000000e+00
   5.0500000e+04   0.0000000e+00
   5.0550000e+04   1.0000000e+00
   5.0600000e+04   0.0000000e+00
   5.0650000e+04   0.0000000e+00
   5.0700000e+04   0.0000000e+00
   5.0750000e+04   0.0000000e+00
   5.0800000e+04   0.0000000e+00
   5.0850000e+04   0.0000000e+00
   5.0900000e+04   1.0000000e+00
   5.0950000e+04   0.0000000e+00
   5.1000000e+04   0.0000000e+00
   5.1050000e+04   0.0000000e+00
   5.1100000e+04   0.0000000e+00
   5.1150000e+04   0.0000000e+00
   5.1172000e+04   0.0000000e+00
   5.1173000e+04   1.0000000e+01
   5.1200000e+04   0.0000000e+00
   5.1250000e+04   0.0000000e+00
   5.1300000e+04   0.0000000e+00
   5.1350000e+04   0.0000000e+00
   5.1400000e+04   0.0000000e+00
   5.1450000e+04   0.0000000e+00
   5.1500000e+04   0.0000000e+00
   5.1550000e+04   0.0000000e+00
   5.1600000e+04   0.0000000e+00
   5.1650000e+04   0.0000000e+00
   5.1700000e+04   0.0000000e+00
   5.1750000e+04   0.0000000e+00
   5.1800000e+04   1.0000000e+00
   5.1850000e+04   0.0000000e+00
   5.1900000e+04   1.0000000e+00
   5.1950000e+04   0.0000000e+00
   5.2000000e+04   0.0000000e+00
   5.2050000e+04   0.0000000e+00
   5.2100000e+04   0.0000000e+00
   5.2150000e+04   0.0000000e+00
   5.2200000e+04   0.0000000e+00
   5.2250000e+04   0.0000000e+00
   5.2300000e+04   0.0000000e+00
   5.2350000e+04   0.0000000e+00
   5.2400000e+04   0.0000000e+00
   5.2450000e+04   0.0000000e+00
   5.2500000e+04   0.0000000e+00
   5.2550000e+04   1.0000000e+00
   5.2600000e+04   0.0000000e+00
   5.2650000e+04   0.0000000e+00
   5.2700000e+04   0.0000000e+00
   5.2750000e+04   0.0000000e+00
   5.2800000e+04   1.0000000e+00
   5.2850000e+04   1.0000000e+00
   5.2900000e+04   0.0000000e+00
   5.2950000e+04   1.0000000e+00
   5.3000000e+04   0.0000000e+00
   5.3050000e+04   0.0000000e+00
   5.3100000e+04   0.0000000e+00
   5.3150000e+04   1.0000000e+00
   5.3200000e+04   0.0000000e+00
   5.3250000e+04   0.0000000e+00
   5.3300000e+04   0.0000000e+00
   5.3350000e+04   0.0000000e+00
   5.3400000e+04   0.0000000e+00
   5.3450000e+04   0.0000000e+00
   5.3472000e+04   2.0000000e+00
   5.3473000e+04   1.5000000e+01
   5.3500000e+04   0.0000000e+00
   5.3550000e+04   0.0000000e+00
   5.3600000e+04   0.0000000e+00
   5.3650000e+04   0.0000000e+00
   5.3686000e+04   0.0000000e+00
   5.3687000e+04   6.0000000e+01
   5.3700000e+04   0.0000000e+00
   5.3750000e+04   2.0000000e+00
   5.3800000e+04   0.0000000e+00
   5.3850000e+04   2.0000000e+00
   5.3900000e+04   0.0000000e+00
   5.3950000e+04   0.0000000e+00
   5.4000000e+04   0.0000000e+00
   5.4023000e+04   0.0000000e+00
   5.4024000e+04   1.2000000e+01
   5.4050000e+04   0.0000000e+00
   5.4100000e+04   0.0000000e+00
   5.4150000e+04   1.0000000e+00
   5.4200000e+04   2.0000000e+00
   5.4250000e+04   0.0000000e+00
   5.4300000e+04   0.0000000e+00
   5.4350000e+04   0.0000000e+00
   5.4400000e+04   1.0000000e+00
   5.4450000e+04   0.0000000e+00
   5.4500000e+04   0.0000000e+00
   5.4550000e+04   0.0000000e+00
   5.4555000e+04   0.0000000e+00
   5.4600000e+04   0.0000000e+00
   5.4650000e+04   0.0000000e+00
   5.4700000e+04   0.0000000e+00
   5.4750000e+04   2.0000000e+00
   5.4800000e+04   1.0000000e+00
   5.4850000e+04   0.0000000e+00
   5.4900000e+04   0.0000000e+00
   5.4950000e+04   0.0000000e+00
   5.5000000e+04   0.0000000e+00
   5.5050000e+04   0.0000000e+00
   5.5100000e+04   1.0000000e+00
   5.5150000e+04   0.0000000e+00
   5.5200000e+04   0.0000000e+00
   5.5250000e+04   0.0000000e+00
   5.5300000e+04   0.0000000e+00
   5.5350000e+04   0.0000000e+00
   5.5400000e+04   0.0000000e+00
   5.5450000e+04   0.0000000e+00
   5.5500000e+04   0.0000000e+00
   5.5550000e+04   0.0000000e+00
   5.5600000e+04   1.0000000e+00
   5.5650000e+04   0.0000000e+00
   5.5700000e+04   0.0000000e+00
   5.5745000e+04   0.0000000e+00
   5.5750000e+04   0.0000000e+00
   5.5800000e+04   0.0000000e+00
   5.5850000e+04   0.0000000e+00
   5.5900000e+04   0.0000000e+00
   5.5950000e+04   0.0000000e+00
   5.6000000e+04   0.0000000e+00
   5.6050000e+04   0.0000000e+00
   5.6100000e+04   0.0000000e+00
   5.6150000e+04   0.0000000e+00
   5.6200000e+04   0.0000000e+00
   5.6250000e+04   0.0000000e+00
   5.6300000e+04   0.0000000e+00
   5.6350000e+04   0.0000000e+00
   5.6400000e+04   1.0000000e+00
   5.6450000e+04   1.0000000e+00
   5.6500000e+04   1.0000000e+00
   5.6550000e+04   1.0000000e+00
   5.6600000e+04   0.0000000e+00
   5.6650000e+04   0.0000000e+00
   5.6700000e+04   0.0000000e+00
   5.6750000e+04   0.0000000e+00
   5.6800000e+04   1.0000000e+00
   5.6850000e+04   0.0000000e+00
   5.6900000e+04   1.0000000e+00
   5.6950000e+04   0.0000000e+00
   5.7000000e+04   1.0000000e+00
   5.7050000e+04   0.0000000e+00
   5.7100000e+04   0.0000000e+00
   5.7150000e+04   0.0000000e+00
   5.7200000e+04   0.0000000e+00
   5.7250000e+04   3.0000000e+00
   5.7300000e+04   0.0000000e+00
   5.7350000e+04   1.0000000e+00
   5.7400000e+04   0.0000000e+00
   5.7450000e+04   0.0000000e+00
   5.7500000e+04   0.0000000e+00
   5.7550000e+04   0.0000000e+00
   5.7600000e+04   0.0000000e+00
   5.7650000e+04   0.0000000e+00
   5.7700000e+04   0.0000000e+00
   5.7750000e+04   0.0000000e+00
   5.7800000e+04   0.0000000e+00
   5.7850000e+04   1.0000000e+00
   5.7900000e+04   0.0000000e+00
   5.7950000e+04   1.0000000e+00
   5.8000000e+04   0.0000000e+00
   5.8050000e+04   0.0000000e+00
   5.8100000e+04   0.0000000e+00
   5.8150000e+04   0.0000000e+00
   5.8200000e+04   0.0000000e+00
   5.8250000e+04   0.0000000e+00
   5.8300000e+04   1.0000000e+00
   5.8350000e+04   0.0000000e+00
   5.8400000e+04   1.0000000e+00
   5.8450000e+04   0.0000000e+00
   5.8500000e+04   0.0000000e+00
   5.8550000e+04   0.0000000e+00
   5.8600000e+04   0.0000000e+00
   5.8650000e+04   0.0000000e+00
   5.8700000e+04   1.0000000e+00
   5.8750000e+04   0.0000000e+00
   5.8800000e+04   0.0000000e+00
   5.8850000e+04   0.0000000e+00
   5.8900000e+04   0.0000000e+00
   5.8950000e+04   0.0000000e+00
   5.9000000e+04   0.0000000e+00
   5.9050000e+04   0.0000000e+00
   5.9100000e+04   1.0000000e+00
   5.9150000e+04   0.0000000e+00
   5.9200000e+04   1.0000000e+00
   5.9250000e+04   1.0000000e+00
   5.9300000e+04   1.0000000e+00
   5.9350000e+04   0.0000000e+00
   5.9400000e+04   0.0000000e+00
   5.9450000e+04   0.0000000e+00
   5.9500000e+04   1.0000000e+00
   5.9550000e+04   0.0000000e+00
   5.9600000e+04   1.0000000e+00
   5.9650000e+04   0.0000000e+00
   5.9700000e+04   0.0000000e+00
   5.9750000e+04   0.0000000e+00
   5.9800000e+04   0.0000000e+00
   5.9850000e+04   0.0000000e+00
   5.9900000e+04   0.0000000e+00
   5.9950000e+04   0.0000000e+00
   6.0000000e+04   0.0000000e+00
   6.0050000e+04   0.0000000e+00
   6.0100000e+04   0.0000000e+00
   6.0150000e+04   1.0000000e+00
   6.0200000e+04   0.0000000e+00
   6.0250000e+04   1.0000000e+00
   6.0300000e+04   0.0000000e+00
   6.0350000e+04   0.0000000e+00
   6.0400000e+04   0.0000000e+00
   6.0450000e+04   1.0000000e+00
   6.0500000e+04   0.0000000e+00
   6.0550000e+04   0.0000000e+00
   6.0600000e+04   0.0000000e+00
   6.0650000e+04   0.0000000e+00
   6.0700000e+04   1.0000000e+00
   6.0750000e+04   0.0000000e+00
   6.0800000e+04   1.0000000e+00
   6.0850000e+04   0.0000000e+00
   6.0900000e+04   1.0000000e+00
   6.0950000e+04   0.0000000e+00
   6.1000000e+04   0.0000000e+00
   6.1050000e+04   0.0000000e+00
   6.1100000e+04   0.0000000e+00
   6.1150000e+04   0.0000000e+00
   6.1200000e+04   1.0000000e+00
   6.1250000e+04   0.0000000e+00
   6.1300000e+04   1.0000000e+00
   6.1350000e+04   0.0000000e+00
   6.1400000e+04   0.0000000e+00
   6.1450000e+04   1.0000000e+00
   6.1500000e+04   0.0000000e+00
   6.1550000e+04   0.0000000e+00
   6.1600000e+04   0.0000000e+00
   6.1650000e+04   1.0000000e+00
   6.1700000e+04   0.0000000e+00
   6.1750000e+04   0.0000000e+00
   6.1800000e+04   0.0000000e+00
   6.1850000e+04   0.0000000e+00
   6.1900000e+04   0.0000000e+00
   6.1950000e+04   0.0000000e+00
   6.2000000e+04   0.0000000e+00
   6.2050000e+04   2.0000000e+00
   6.2100000e+04   0.0000000e+00
   6.2150000e+04   0.0000000e+00
   6.2200000e+04   0.0000000e+00
   6.2250000e+04   0.0000000e+00
   6.2300000e+04   0.0000000e+00
   6.2350000e+04   0.0000000e+00
   6.2400000e+04   0.0000000e+00
   6.2450000e+04   0.0000000e+00
   6.2500000e+04   1.0000000e+00
   6.2550000e+04   0.0000000e+00
   6.2600000e+04   0.0000000e+00
   6.2650000e+04   0.0000000e+00
   6.2700000e+04   0.0000000e+00
   6.2750000e+04   0.0000000e+00
   6.2800000e+04   1.0000000e+00
   6.2850000e+04   0.0000000e+00
   6.2900000e+04   1.0000000e+00
   6.2950000e+04   0.0000000e+00
   6.3000000e+04   0.0000000e+00
   6.3050000e+04   0.0000000e+00
   6.3100000e+04   0.0000000e+00
   6.3150000e+04   0.0000000e+00
   6.3200000e+04   0.0000000e+00
   6.3250000e+04   0.0000000e+00
   6.3300000e+04   0.0000000e+00
   6.3350000e+04   0.0000000e+00
   6.3400000e+04   0.0000000e+00
   6.3450000e+04   0.0000000e+00
   6.3500000e+04   0.0000000e+00
   6.3550000e+04   0.0000000e+00
   6.3600000e+04   0.0000000e+00
   6.3650000e+04   2.0000000e+00
   6.3700000e+04   0.0000000e+00
   6.3750000e+04   1.0000000e+00
   6.3800000e+04   0.0000000e+00
   6.3850000e+04   1.0000000e+00
   6.3900000e+04   1.0000000e+00
   6.3950000e+04   0.0000000e+00
   6.4000000e+04   0.0000000e+00
   6.4050000e+04   2.0000000e+00
   6.4100000e+04   0.0000000e+00
   6.4150000e+04   0.0000000e+00
   6.4200000e+04   0.0000000e+00
   6.4250000e+04   0.0000000e+00
   6.4300000e+04   0.0000000e+00
   6.4350000e+04   0.0000000e+00
   6.4400000e+04   0.0000000e+00
   6.4450000e+04   2.0000000e+00
   6.4500000e+04   1.0000000e+00
   6.4550000e+04   0.0000000e+00
   6.4600000e+04   0.0000000e+00
   6.4650000e+04   0.0000000e+00
   6.4700000e+04   0.0000000e+00
   6.4750000e+04   0.0000000e+00
   6.4800000e+04   0.0000000e+00
   6.4850000e+04   0.0000000e+00
   6.4900000e+04   0.0000000e+00
   6.4950000e+04   0.0000000e+00
   6.5000000e+04   0.0000000e+00
   6.5050000e+04   0.0000000e+00
   6.5100000e+04   0.0000000e+00
   6.5150000e+04   0.0000000e+00
   6.5200000e+04   0.0000000e+00
   6.5250000e+04   1.0000000e+00
   6.5300000e+04   0.0000000e+00
   6.5350000e+04   0.0000000e+00
   6.5400000e+04   3.0000000e+00
   6.5450000e+04   0.0000000e+00
   6.5500000e+04   0.0000000e+00
   6.5533000e+04   0.0000000e+00
   6.5534000e+04   2.4000000e+01
   6.5535000e+04   3.5000000e+01


==> figures/invprop100.txt <==
 1.00000000e+00 1.00000000e+00
 2.00000000e+00 7.32588090e-01
 3.00000000e+00 1.63267794e-02
 4.00000000e+00 1.64486436e-04
 5.00000000e+00 1.37053482e-06
 6.00000000e+00 9.79343895e-09
 7.00000000e+00 6.54836185e-11
 8.00000000e+00 7.27595761e-12
 9.00000000e+00 7.27595761e-12
 1.00000000e+01 7.27595761e-12
 1.10000000e+01 7.27595761e-12
 1.20000000e+01 7.27595761e-12
 1.30000000e+01 7.27595761e-12
 1.40000000e+01 7.27595761e-12
 1.50000000e+01 7.27595761e-12
 1.60000000e+01 7.27595761e-12
 1.70000000e+01 7.27595761e-12
 1.80000000e+01 7.27595761e-12
 1.90000000e+01 7.27595761e-12
 2.00000000e+01 7.27595761e-12
 2.10000000e+01 7.27595761e-12
 2.20000000e+01 7.27595761e-12
 2.30000000e+01 7.27595761e-12
 2.40000000e+01 7.27595761e-12
 2.50000000e+01 7.27595761e-12


==> figures/invprop1000.txt <==
 1.00000000e+00 1.00000000e+00
 2.00000000e+00 1.00000000e+00
 3.00000000e+00 1.00000000e+00
 4.00000000e+00 9.99988009e-01
 5.00000000e+00 6.06779800e-01
 6.00000000e+00 6.39761459e-02
 7.00000000e+00 4.09789884e-03
 8.00000000e+00 2.27009784e-04
 9.00000000e+00 1.13093280e-05
 1.00000000e+01 5.12547427e-07
 1.10000000e+01 2.13040037e-08
 1.20000000e+01 8.14907253e-10
 1.30000000e+01 2.91038305e-11
 1.40000000e+01 0.00000000e+00
 1.50000000e+01 0.00000000e+00
 1.60000000e+01 0.00000000e+00
 1.70000000e+01 0.00000000e+00
 1.80000000e+01 0.00000000e+00
 1.90000000e+01 0.00000000e+00
 2.00000000e+01 0.00000000e+00
 2.10000000e+01 0.00000000e+00
 2.20000000e+01 0.00000000e+00
 2.30000000e+01 0.00000000e+00
 2.40000000e+01 0.00000000e+00
 2.50000000e+01 0.00000000e+00


==> figures/invprop200.txt <==
 1.00000000e+00 1.00000000e+00
 2.00000000e+00 9.99961510e-01
 3.00000000e+00 2.23588895e-01
 4.00000000e+00 5.03661918e-03
 5.00000000e+00 8.40319606e-05
 6.00000000e+00 1.19950638e-06
 7.00000000e+00 1.49811966e-08
 8.00000000e+00 1.60071068e-10
 9.00000000e+00 0.00000000e+00
 1.00000000e+01 0.00000000e+00
 1.10000000e+01 0.00000000e+00
 1.20000000e+01 0.00000000e+00
 1.30000000e+01 0.00000000e+00
 1.40000000e+01 0.00000000e+00
 1.50000000e+01 0.00000000e+00
 1.60000000e+01 0.00000000e+00
 1.70000000e+01 0.00000000e+00
 1.80000000e+01 0.00000000e+00
 1.90000000e+01 0.00000000e+00
 2.00000000e+01 0.00000000e+00
 2.10000000e+01 0.00000000e+00
 2.20000000e+01 0.00000000e+00
 2.30000000e+01 0.00000000e+00
 2.40000000e+01 0.00000000e+00
 2.50000000e+01 0.00000000e+00


==> figures/invprop500.txt <==
 1.00000000e+00 1.00000000e+00
 2.00000000e+00 1.00000000e+00
 3.00000000e+00 9.99845234e-01
 4.00000000e+00 3.52954300e-01
 5.00000000e+00 1.78844308e-02
 6.00000000e+00 6.41992609e-04
 7.00000000e+00 2.00169631e-05
 8.00000000e+00 5.55002617e-07
 9.00000000e+00 1.38606991e-08
 1.00000000e+01 3.20142135e-10
 1.10000000e+01 1.45519152e-11
 1.20000000e+01 7.27595761e-12
 1.30000000e+01 7.27595761e-12
 1.40000000e+01 7.27595761e-12
 1.50000000e+01 7.27595761e-12
 1.60000000e+01 7.27595761e-12
 1.70000000e+01 7.27595761e-12
 1.80000000e+01 7.27595761e-12
 1.90000000e+01 7.27595761e-12
 2.00000000e+01 7.27595761e-12
 2.10000000e+01 7.27595761e-12
 2.20000000e+01 7.27595761e-12
 2.30000000e+01 7.27595761e-12
 2.40000000e+01 7.27595761e-12
 2.50000000e+01 7.27595761e-12

